Universally Invariant Learning in Equivariant GNNs

Equivariant Graph Neural Networks (GNNs) have demonstrated significant success across various applications. To achieve completeness -- that is, the universal approximation property over the space of equivariant functions -- the network must effectively capture the intricate multi-body interactions among different nodes. Prior methods attain this via deeper architectures, augmented body orders, or increased degrees of steerable features, often at high computational cost and without polynomial-time solutions. In this work, we present a theoretically grounded framework for constructing complete equivariant GNNs that is both efficient and practical. We prove that a complete equivariant GNN can be achieved through two key components: 1) a complete scalar function, referred to as the canonical form of the geometric graph; and 2) a full-rank steerable basis set. Leveraging this finding, we propose an efficient algorithm for constructing complete equivariant GNNs based on two common models: EGNN and TFN. Empirical results demonstrate that our model demonstrates superior completeness and excellent performance with only a few layers, thereby significantly reducing computational overhead while maintaining strong practical efficacy.

==> Figure/MultiLayerOriginalMethod.tikz <==
\tikzstyle{vertex} = [circle, line width=1.8pt, text width=0.5cm, align=center, font=\Large]
\tikzstyle{readout} = [rectangle, rounded corners, line width=1.8pt, minimum width=1.5cm, align=center, font=\Huge, inner sep=10pt]

\newcommand{\drawGNNLayerZ}[2]{
\begin{scope}[scale=1.5, canvas is xy plane at z=#1, opacity=#2]
\draw [VeryPeri!70, line width=2.4pt, fill=VeryPeri!70, fill opacity=0.2](1.3, 1.5) -- (-1.2, 1.5) -- (-1.2, -1.35) -- (1.3, -1.35) -- cycle;
\draw [KleinBlue!80!black, line width=1.2pt, fill=yellow!10, opacity=0.2]
    (0.3, 0.025)
    .. controls ++(95:0.5) and ++(70:0.6) .. (-0.9, 1.25)
    .. controls ++(70:-0.6) and ++(90:0.6) .. (-1.1, -0.6)
    .. controls ++(90:-0.6) and ++(95:-0.5) .. (0.3, 0.025)
;

\draw [DeepTaupe!80!black, line width=1.2pt, fill=red!10, opacity=0.2]
    (1.2, -0.25)
    .. controls ++(80:0.5) and ++(70:0.6) .. (-0.3, 0.1)
    .. controls ++(70:-0.6) and ++(80:-0.5) .. (1.2, -0.25)
;
\draw (0,0) node(xi)[vertex, draw=F5C386, fill=F5C386!30]{};
\draw (-0.6, 1) node(xj1)[vertex, draw=9CBCE3, fill=9CBCE3!30]{};
\draw (-0.8, -0.5) node(xj2)[vertex, draw=B1CAA2, fill=B1CAA2!30]{};
\draw (0.5, -0.9) node(xj3)[vertex, draw=TiffanyBlue, fill=TiffanyBlue!30]{};
\draw (0.9, -0.2) node(xj4)[vertex, draw=8A2BE2!50, fill=8A2BE2!30]{};

\path[VeryPeri, line width=1.2pt, arrows={-Latex[line width=1.8pt, fill=VeryPeri, length=6pt]}]
    (xj1) edge (xi)
    (xj2) edge (xi)
    (xj3) edge (xi)
    (xj4) edge (xi)
    (xj1) edge (xj2)
    (xj3) edge (xj4)
;
\end{scope}
}

\tdplotsetmaincoords{70}{20}
\resizebox{\textwidth}{!}{
\begin{tikzpicture}[scale=3, tdplot_main_coords]
\drawGNNLayerZ{-1.5}{0.1}
\drawGNNLayerZ{-1.2}{0.1}

\drawGNNLayerZ{-0.3}{0.1}
\drawGNNLayerZ{0}{1}
\begin{scope}[scale=1.5, canvas is xy plane at z=0]
\draw (0.5, 1.1) node[rotate=-6, font=\LARGE]{Message Passing};
\end{scope}
\begin{scope}[scale=1.5, canvas is xz plane at y=0]
\draw[9CBCE3, line width=2.4pt] (1.2, 0.2) --  (1.4, 0.2) --  (1.4, -1.65) -- (1.2, -1.65) (1.4, -0.75) -- (1.5, -0.75);
\draw (1.8,-0.75) node[rotate=-6, font=\LARGE]{$L$ layers};
\draw (0.2, 1.2) node(readout)[readout, rotate=-6, draw=9CBCE3!80, fill=9CBCE3!30, fill opacity=0.8]{\texttt{Readout}};
\path[9CBCE3!80, line width=2.4pt, arrows={-Latex[line width=6pt, fill=9CBCE3!80, length=12pt]}]
    (readout) edge +(0, 0.75)
;
\end{scope}
\begin{scope}[scale=1.5]
\draw (1.25, 1.45, -0.75) node[rotate=90, 9CBCE3, font=\Huge]{$\cdots$};
\draw (-1.15, -1.3, -0.75) node[rotate=90, 9CBCE3, font=\Huge]{$\cdots$};
\path[9CBCE3!80, line width=1.8pt, dashed]
    (readout) edge (1.3, 1.5, 0)
    (readout) edge (-1.2, 1.5, 0)
    (readout) edge (-1.2, -1.35)
    (readout) edge (1.3, -1.35)
;
\end{scope}
\end{tikzpicture}
}
